APITestGenie: Automated API Test Generation through Generative AI

Intelligent assistants powered by Large Language Models (LLMs) can generate program and test code with high accuracy, boosting developers' and testers' productivity. However, there is a lack of studies exploring LLMs for testing Web APIs, which constitute fundamental building blocks of modern software systems and pose significant test challenges. Hence, in this article, we introduce APITestGenie, an approach and tool that leverages LLMs to generate executable API test scripts from business requirements and API specifications. In experiments with 10 real-world APIs, the tool generated valid test scripts 57% of the time. With three generation attempts per task, this success rate increased to 80%. Human intervention is recommended to validate or refine generated scripts before integration into CI/CD pipelines, positioning our tool as a productivity assistant rather than a replacement for testers. Feedback from industry specialists indicated a strong interest in adopting our tool for improving the API test process.

==> Tese_Andre/code/chatCompletionResponse.json <==
{
  "choices": [
    {
      "finish_reason": "stop",
      "index": 0,
      "message": {
        "content": "The 2020 World Series was played in Texas at Globe Life Field in Arlington.",
        "role": "assistant"
      },
      "logprobs": null
    }
  ],
  "created": 1677664795,
  "id": "chatcmpl-7QyqpwdfhqwajicIEznoc6Q47XAyW",
  "model": "gpt-3.5-turbo-0613",
  "object": "chat.completion",
  "usage": {
    "completion_tokens": 17,
    "prompt_tokens": 57,
    "total_tokens": 74
  }
}

==> Tese_Andre/code/gptGeneration.txt <==
Certainly! Below is a sample TypeScript test using Jest and the Axios library to test an API endpoint that sorts a list of integers. This test assumes that you have a backend service with an endpoint `/sort-integers` that accepts an array of integers and returns a sorted array.  
   
First, make sure you have the necessary packages installed:  
   
```bash  
npm install jest @types/jest ts-jest axios @types/axios  
```  
   
Then, create a file `sortIntegers.test.ts` with the following content:  
   
```typescript  
// sortIntegers.test.ts  
   
import axios from 'axios';  
import { AxiosResponse } from 'axios';  
   
// Mocking Axios to prevent actual HTTP requests during tests  
jest.mock('axios');  
const mockedAxios = axios as jest.Mocked<typeof axios>;  
   
// Test suite for the sort-integers endpoint  
describe('sortIntegers API endpoint', () => {  
  it('should sort an array of integers', async () => {  
    // The input and expected output  
    const unsortedArray = [34, 7, 23, 32, 5, 62];  
    const sortedArray = [5, 7, 23, 32, 34, 62];  
  
    // Mocking the Axios response  
    const mockResponse: AxiosResponse = {  
      data: sortedArray,  
      status: 200,  
      statusText: 'OK',  
      headers: {},  
      config: {},  
    };  
  
    mockedAxios.post.mockResolvedValueOnce(mockResponse);  
  
    // Perform the API call to the hypothetical endpoint  
    const response = await axios.post('/sort-integers', { integers: unsortedArray });  
  
    // Expectations  
    expect(mockedAxios.post).toHaveBeenCalledWith('/sort-integers', { integers: unsortedArray });  
    expect(response.data).toEqual(sortedArray);  
  });  
});  
```  
   
To run this test, you need to configure Jest to work with TypeScript. Create a `jest.config.js` file with the following content:  
   
```javascript  
// jest.config.js  
   
module.exports = {  
  preset: 'ts-jest',  
  testEnvironment: 'node',  
};  
```  
   
Now you can run your tests using the following command:  
   
```bash  
npx jest sortIntegers.test.ts  
```  
   
This will execute your test, and you should see output indicating whether the test passed or failed. Remember that the actual implementation of the sorting endpoint is not provided here, so you'll need to have an API endpoint running that can handle the POST request and return a sorted array for this test to pass.
